How narrow is the M87* ring? II. A new geometric model

The 2017 Event Horizon Telescope (EHT) observations of M87* detected a ring-shaped feature $\sim40\mu$as in diameter, consistent with the event horizon scale of a black hole of the expected mass. The thickness of this ring, however, proved difficult to measure, despite being an important parameter for constraining the observational appearance. In the first paper of this series we asked whether the width of the ring was sensitive to the choice of likelihood function used to compare observed closure phases and closure amplitudes to model predictions. In this paper we investigate whether the ring width is robust to changes in the model itself. We construct a more realistic geometric model with two new features: an adjustable radial falloff in brightness, and a secondary "photon ring" component in addition to the primary annulus. This thin, secondary ring is predicted by gravitational lensing for any black hole with an optically thin accretion flow. Analyzing the data using the new model, we find that the primary annulus remains narrow (fractional width $\leq0.25$) even with the added model freedom. This provides further evidence in favor of a narrow ring for the true sky appearance of M87*, a surprising feature that, if confirmed, would demand theoretical explanation. Comparing the Bayesian evidence for models with and without a secondary ring, we find no evidence for the presence of a lensed photon ring in the 2017 observations. However, the techniques we introduce may prove useful for future observations with a larger and more sensitive array.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_response.txt <==
We thank the referee for a very careful read of our paper and a detailed, helpful report that identifies a number of improvements as well as a couple of errors.  We agree with almost everything the referee suggests, and have made changes accordingly.  These changes are described below and shown in red in the resubmitted manuscript.  We have also corrected some additional typos and clarified terminology in a few places.  These are also shown in red in the manuscript, except for:

(*) Datasets have been listed by name instead of number in the 5

(*) In the inline table of evidence, the second column label has changed to "secondary ring", and the entries now read "yes" or "no".


------------------------------------
referee report and responses below
------------------------------------

This paper is the second in a series exploring whether it is possible to constrain the thickness of the ring-like emission feature seen by the EHT towards the M87 black hole.  Where the first paper explored a few different likelihood constructions, this paper explores instead a couple of different model specifications for the emission distribution.  The primary two model adjustments relative to previous specifications are (1) a new flexibility in the prescription for the radial brightness distribution, and (2) the addition of a second thin ring component.  The authors demonstrate that fits to the EHT's M87 data with this new model specification recover a thin ring structure.  The authors also demonstrate that the newly-added thin ring component -- which is identified with the expected photon ring -- is not well-constrained by the data.

Overall, this paper is clearly written and presents a novel contribution that I believe deserves to be published after modest revisions.  I have provided below a number of comments that the authors should address prior to publication.

===========================================
General comments:

I find the writing style and tone of this paper to be somewhat unorthodox, straying often into colloquial and at times into derogatory language.  I have tried to identify in my more detailed comments below the most egregious such instances, but in general I recommend that the authors attempt to stick to a "just the facts" description of their methods and presentation of their results rather than inserting tangential (and typically subjective) commentary.


This paper suffers from a general lack of modeling fidelity checks.  There are no demonstrations of the modeling framework's ability to successfully carry out its task (e.g., fitting the model to mock data), and there are no goodness-of-fit measures or residual plots reported.  I understand from Appendix C in the authors' Paper I that they harbor some apparently strong reservations about using any of a variety of standard goodness-of-fit measures, but the lack of a perfect measure is not a good reason to use no measure at all.  As it stands, a reader might reasonably wonder whether the presented fits are any good.  I recommend primarily that the authors include at least a representative residual plot for one of the fits to the M87 data, so that readers can verify for themselves that the model specification is able to capture at least the gross data features.  I also recommend (though at lower priority) that the authors add an appendix demonstrating a self-test of their modeling framework (i.e., fitting the model to mock data generated from the model itself), so that readers can feel confident that the fitting machinery being used is sufficient for the task.

-- The referee makes a good point here. We have added a residual plot (now fig 4) for one of the fits shown in Fig 2, analogous to the figure in paper 1 App C.  The figure is described in a new sentence and footnote at the end of the first paragraph of section 3.1.

Related to the above comment, the lack of fit quality checks in this paper means that there are no quantitative grounds by which the authors' new model specification has demonstrated any "improvement" over previous specifications.  I thus suggest that the title of the paper be modified.  Perhaps a title more parallel in structure with Paper I's would be appropriate, e.g., "How narrow is the M87* ring? II. The choice of model specification."

-- We have changed the title to "How narrow is the M87* ring? II. A new geometric model"

The most relevant literature comparison to this paper that I am aware of is the Broderick et al. (2020) work, which the authors devote a paragraph in Section 3.2 to dismissing.  I think it is important that the authors do try to summarize the various pros and cons of their approach versus that of Broderick et al., but it is difficult to identify any meaningful criticisms in the current text (which has a generally hard-to-follow train of logic in the relevant paragraph).  I have tried to detail in my comments below what I am able to understand from the paragraph as currently written, but I recommend that the authors revisit and shore up their discussion of the Broderick et al. work and how it compares with their own.

-- ?

Given the effort that the authors went to in their Paper I to establish the dependence of the ring thickness on different likelihood choices, I find it surprising that they have not applied one of their alternative likelihoods for the analyses in this paper.  The authors note in their conclusion section that "it should be borne in mind that an alternative likelihood function does favor somewhat thicker rings (Paper I)."  Have the authors tried using one of these alternative likelihood functions with the model specifications provided in this paper, and do they indeed continue to prefer thicker rings?  I recommend that the authors either add that analysis (perhaps to an appendix) or at least provide some comment on why it was not carried out.

-- The alternative likelihood functions are more computationally intensive to evaluate.  Since the new model is also computationally intensive, using the alternative likelihood function as well leads to rather long evaluation times.  We made the determination that including this analysis would not add sufficient value to justify the effort.  We also like the idea of changing one thing at a time relative to the EHT analysis, in order to clearly understand the effect of each choice.  We have added the following text to the conclusion: "In this series of papers we have adopted to change one component of modeling at a time (the likelihood function in the first paper; the geometric model here), in order to keep the analysis manageable and test the importance of the different modeling choices."

===========================================
Other comments:

Page 1, near line 45, left column: "In contrast, the analysis was unable to constrain the thickness of the annulus to anywhere near the same degree."  I recommend removing the colloquial phrase "anywhere near" from this sentence.

-- done

Page 1, near line 37, right column: "In that paper we re-examined the data using a slightly different (but equally valid) likelihood function..."  A description that seems more in-line with the discussion in Paper I might be to replace the parenthetical in this sentence with "(but equally invalid)" rather than "(but equally valid)".  However, I consider it to be a subjective point in either case, and so I recommend simply removing the parenthetical from this sentence entirely.

-- We removed the parenthetical.

Page 1, near line 44, right column: "In our view, while xs-ring is ideally suited for determining whether the image must be ring-like..."  I recommend replacing the hard-to-defend superlative "ideally suited" from this sentence with the simpler "suitable" (or something comparable).

-- We changed "ideally suited" to "well suited".

Page 1, near line 49, right column: "Might it be that the xsring model prefers narrow rings either because it is incapable of fitting the slower brightness falloff of the image..."  It seems to me that if the brightness falloff were slower than could be captured by the xsring model, then that would cause it to favor broader rings, rather than narrow ones.

-- We're not sure but we agree your caution is warranted. We have changed these two sentences to the following: "Does the strictly prescribed brightness falloff bias the results? Might it be that the \textsf{xsring} model produces thin rings because it is trying to simultaneously fit a wider annulus and a much narrower photon ring?"

Page 2, near line 14, left column: "These trajectories all appear on the image plane near a critical curve, where photons sent backwards from the image plane would asymptote to a circular orbit (Bardeen 1973)."  Is it true that the asymptotic orbits are circular even for black holes with nonzero spin?  I was under the impression that non-equatorial photon orbits around spinning black holes were not generally circular.

-- That is correct; thank to the referee. We changed "circular orbit" to "bound orbit".

Page 2, near line 10, right column: Typo: the word "built" should be "build."

-- We thank the referee for catching this typo.  We have fixed it.

Page 2, near line 16, right column: "unfortunately there just aren’t very many functions that have an analytic 2-dimensional Fourier transform!"  This parenthetical feels a bit colloquial for a journal; I recommend either removing it or formalizing the language.

-- We have removed the sentence.

Page 2, near line 22, right column: Out of curiosity, is there a rationale for labeling an explicitly ring-like model as "ndisk"?

-- We consider it a disk-like model (for a an accretion flow onto a black hole, which will always have a visual inner edge), which happens to look like a ring for the EHT 2017 data.

Equation 1: Not that it matters in practice, but is the function defined at r = R_0?  An analogous question holds for Equation 5.

-- The function is defined, but not continuous.  We have now given it a definite value at r=R_0 (and r=R_max in eq5) by changing the limits to say greater-or-equal.

Page 3, near line 14, left column: "Thus we have the freedom to hold the flux of the disk fixed."  This freedom to hold the flux fixed comes from fitting to closure amplitudes.  An analogous freedom that comes from fitting to closure phases -- and which has been implicitly exercised by the chosen model specification -- is to hold the image centroid fixed; I recommend that the authors make this choice explicit, just as they have for the total flux.

-- We have moved this paragraph to right above the table of parameters and priors, and included discussion of the image center degree of freedom.

Page 3, near line 50, left column: What is the parameter \psi in this table?

-- Oh no! Thanks so much to the referee for catching this.  It was left over from the xs-ring model priors, it does not belong here at all. 

Page 3, near line 52, left column: It seems that the parameter A is acting as essentially a fractional flux density of the photon ring (i.e., as a fraction of the primary ring's total flux density), but that's not how it is written in Equation 3.  I recommend either explicitly casting A as a fraction of I_0, or else putting units (e.g., Jy) in this table for A.  Also, it would be helpful to know what value (presumably 1 Jy?) the total flux density of the primary ring has been fixed at.

-- We have added back in the total flux, V_0, explicitly in Eq.1-3 and Eq.5. We now state explicitly that this is set to 1Jy, so that it has dimensions of flux density, whereas A is dimensionless.  We think this has improved the presentation considerably and thank the referee for the suggestion.

Page 3, near line 56, right column: "This is intended to absorb unmodeled flux picked up by intra-site baselines, which enters into our analysis indirectly through closure amplitudes (see Paper I, Sec. 3)."  I think it is worth noting here -- particularly given the present manner and choice of citation -- that the inclusion of a large-scale Gaussian into the model is a departure from the procedure followed in the authors' Paper I, which explicitly did not include such a component.

-- We have added a sentence, "We note that, while the large-scale Gaussian was omitted from \textsf{xs-ring} in paper I after it was found to be irrelevant to the final results, here we have chosen to include it for completeness."  We also removed the citation to paper I, as this idea was already discussed clearly in EHT VI.  The new sentence is at the end of sec 2.2.

Page 4, near line 15, left column: It seems unnecessarily confusing that d_0 = 2R and that d ≈ 2R_0; I recommend that the subscripts be harmonized across radius and diameter notations.

-- We thank the referee for noticing this confusing detail.  We have changed "d_0" to d_ring".

Page 4, near line 28, left column: "(note that the diameter d is not simply 2R_0 because the blurring of the inner edge of the annulus shifts the radius of peak brightness in a non-trivial way)"  Though this parenthetical is phrased rather strongly, the point the authors make is simply a choice of convention; one could contend that 2R_0 is the diameter in the same way that R_0 is the radius (i.e., 2R_0 is the diameter of the pre-blurred step function).  I agree that it is important to specify the choice of convention here, given that downstream portions of the paper use this convention, but I recommend wording it as the choice that it is rather than asserting that "the diameter" cannot be such-and-such a thing.

-- We have rearranged this paragraph slightly so that the note about d not being equal to 2R_0 comes after defining (our choice of) d.

Page 4, near line 3, right column: "We begin by examining in detail one of the most reliable datasets, April 06 hi-band."  The word "reliable" here feels a bit odd; I suggest rewording this sentence to incorporate instead the motivation that's currently provided in Footnote 2.  E.g., "We begin by examining in detail the April 06 hi-band dataset, which has the largest number of data points and the highest overall signal-to-noise ratio."

-- We eliminated the footnote and incorporated this text into the new first sentence of the section.

Page 4, near line 9, right column: "The primary ring parameters are unaffected by whether the secondary ring is included or not (Figure 2)."  This statement does not seem to be borne out by Figure 2, where it is easy to find several instances of parameters having quite discrepant posteriors depending on whether or not the secondary ring is included.  I count 6 out of 16 parameters with discrepant means; even more would be discrepant if I considered "the posterior" to include the parameter uncertainty as well, which of course it should.  Perhaps the authors are referring only to the posteriors for fits with 3 nuisance Gaussians?  If so, that should be made explicit.

-- We thank the referee for noticing this overly strong statement.  We have weakened the claim, which now reads "The primary ring parameters are similar whether the secondary ring is included or not, indicating that the secondary ring does not play a major role in determining the posteriors"

Page 4, near line 15, right column: "On the other hand, the diameter of the photon ring and its position relative to the primary ring vary greatly between runs."  It seems natural for the thin ring diameter parameter to be included in Figure 2, so the reader can compare for themselves how different the behavior is between the diameters of the primary and secondary rings.  For instance, I might already describe the behavior of the primary ring diameter in Figure 2 as "vary[ing] greatly between runs."  Also, what is meant in this sentence by "its position relative to the primary ring"?  Are there additional parameters that control the relative positions of the primary and secondary rings?  If so, that should enter into the model description in Section 2.

-- We have removed the confusing "position relative to the primary ring".  We have added the secondary ring diameter to Figure 2 and modified the caption accordingly.  We have also reworded some of the description in the last paragraph of section 3.1.

Figure 2: There is a typo in the legend: "varaible" should be "variable."  Also, while I feel that I understand why the legend reads as it does (i.e., "ring flux = 0" means that the secondary's flux has been fixed to zero, while "variable ring flux" means that it has been permitted to vary as a free parameter in the model), it also seems like an unnecessarily indirect and ambiguous way to label things.  It would make more sense to me for the labels to be things like "without secondary ring" and "with secondary ring," or something similarly straightforward.

-- We have changed the figure legend to read "no secondary ring" and "with secondary ring".

Figure 2 caption: "Posteriors tend to stabilize after two nuisance Gaussians are added, while including a secondary photon ring has no discernible effect on the posteriors of the primary ring."  See my comment above; it seems inconsistent with what is visually evident in the plot to claim that including a secondary photon ring has "no discernible effect" on the posteriors.

-- We thank the referee for noticing this overstatement.  We have changed "no discernible effect" to "no qualitative effect"

Figure 3 caption: "Best-fit images for runs that include a photon ring of variable flux"  Similar to my comment above, I think it is confusing to refer to the photon ring as having "variable" flux, as this language conjures notions of temporal variability.  I suggest that the authors reword to indicate that these fits simply included a secondary ring (which is then understood to come with its attendant set of free parameters).

-- We have changed to the text to say 'secondary ring'.

Page 4, near line 32, right column: "This integral is the normalization constant needed to convert a posterior distribution into an actual probability distribution"  A true "posterior distribution" should of course already be normalized and requires no conversion.  I believe the authors are referring to the common practice in, e.g., MCMC methods of sampling from an unnormalized distribution, and they are noting that the evidence provides the appropriate normalization for the sampled distribution to be the posterior.  This is true, but I'm not sure it's a relevant fact for this paper; either way, the current wording is incorrect and should be fixed if this parenthetical remains in the paper.

-- We thank the referee for catching this wording mistake.  We have removed the sentence.

Page 4, near line 51, right column: "The ndisk model ... satisfies the condition for validity."  It is not actually invalid to compare models that don't satisfy the condition that one lives in a subspace of the other.  The primary benefit of having such "nested" models is that one worries less about differences in priors driving large "artificial" differences in evidence.  I suggest that the authors remove language implying that comparing evidences for non-nested models is somehow an invalid procedure.

-- We have rewritten the first 3 paragraphs of  Sec.3.2 to more thoroughly describe the evidence and our philosophy in using it as a relative measure of fit quality.

Page 6, near line 48, left column: "Some indication ... pulling their weight."  This commentary reads rather colloquially and doesn't seem to add anything to the paper; I recommend removing it.

-- We agree that the sentence was redundant with content appearing earlier in the paragraph and have removed it.  However, we think the idea of a parameter "pulling its weight" really gets to the core of nested model comparison, so we have retained this phrase in the modified description of Bayesian model comparison.

Page 6, near line 56, left column: I recommend removing the unnecessary and colloquial phrase "to say the least."

-- We have removed the phrase.

Page 6, near line 1, right column: Typo: "cannot" should be "can."

-- We have fixed the typo.  We thank the referee for catching it.

Page 6, right column: The last two paragraphs of Section 3.2 are an odd couple, and neither seems to fit all that well in this section.  If the authors wish to keep this commentary on others' work in the paper, I recommend splitting it out into its own (sub)section (perhaps titled "Comparison with previous literature" or something similar).  Even then, the paragraph advertising the Johnson et al. and various Gralla+ works seems largely irrelevant, as the technique espoused in those papers is not applicable to the 2017 M87 EHT observations (or indeed any EHT observations) because it relies on observations with a hypothetical future space-based station that provides much longer baselines than the EHT can access.

-- We think the comparison belongs in this subsection since it only involves work aimed at detecting the photon ring.  We have added an introductory sentence explaining the role of these paragraphs, together with more extensive changes described below.

Page 6, near line 7, right column: In contrast to my previous comment, this paragraph on the Broderick et al. work seems like a highly relevant comparison to the work carried out in this paper, so much so that it probably warrants its own section.  Unfortunately, I am not able to follow the train of thought behind the authors' dismissal of the Broderick et al. approach.  Here is what I am currently gleaning:

> The authors seem to initially be taking issue with the mock tests that Broderick et al. ran on GRMHD-based data, with the provided reason being that GRMHD simulations can produce only a subset of plausible emission morphologies.  However, this feels like a pretty weak argument because one can always point out ways in which a finite set of tests from an inherently continuous space is non-comprehensive.  The argument is made even weaker by the fact that the authors haven't run (or at least haven't presented) any tests of their own on mock datasets, meaning that their paper falls prey even more easily to that sort of criticism than the Broderick et al. work does.

> The authors then state their preference for what "a confident detection of the photon ring" should entail, starting with that it should be "robust to uncertainty in our knowledge of the underlying source."  I don't follow what the authors are driving at with this statement, at least as it pertains to a weakness of the Broderick et al. work relative to this paper's work.  In this paper, the underlying source is parameterized as two rings plus some nuisance Gaussians, while in the Broderick et al. paper the underlying source is parameterized as a grid of image pixels plus a ring.  Is one of these models more "robust to uncertainty in our knowledge of the underlying source" than the other?  It's not obvious to me, if so.

> The authors then make a statement that reads to me like a non sequitur, about comparing fit quality with versus without a photon ring component.  As written, it reads as though this approach should be taken as an example of "a method that is robust to uncertainty in our knowledge of the underlying source"; is that how it is intended to read?  And if so, how is it the case that turning a subset of model parameters on and off makes the model robust in the desired way?

> The authors then continue with their conditions for what "a confident detection of the photon ring" should entail, saying that any claimed detection should demonstrate that the inclusion of a photon ring component improves the fit quality.  This is the only section of the paragraph that I feel reasonably confident that I both follow and agree with.

As far as I can tell, both this paper and the Broderick et al. work propose reasonable models for the M87 source structure, with neither being obviously better or worse than the other.  If there are key shortcomings of the Broderick et al. work that are overcome by the work in this paper, then I suggest that the authors clean up their thought process as laid out in the current paragraph and clearly identify their criticisms.

-- We a grateful to the referee for this detailed critique of our original text.  In fact we agree with what the referee says here, so the issue was likely related to our writing, as opposed to some fundamental disagreement.  We have replaced this text with three new paragraphs laying out our opinions more clearly.   The referee should not hesitate to share further objections/suggestions if he has any.

Figure 5 caption: "Error bars represent the standard deviations of each individual run added in quadrature."  This is a non-standard and rather suspect way of combining the posteriors from multiple fits; e.g., if you were to run many fits and combined all of the resulting standard deviations in quadrature, then the final standard deviation could grow to become arbitrarily large (which doesn't seem particularly meaningful).  A more standard approach to combining different posteriors -- particularly in the case where you have access to the Bayesian evidence -- is to carry out "Bayesian model averaging."  In the case where you don't have a strong prior favoring one or another model, Bayesian model averaging simply amounts to an evidence-weighted average of the individual posterior distributions.  I recommend that the authors switch to a scheme like that for the information contained in this figure.

-- We are extremely grateful to the referee for catching this serious error.  We have redo the figure with the error bars simply representing the average of the standard deviations of each of the four runs involved. The caption text has been changed accordingly.

Page 7, near line 12, left column: "...we have constructed the most realistic purely-geometric model of the M87* near-horizon image to date."  This declaration feels a bit grandiose to me, particularly as this paper is quite light on citations and certainly doesn't attempt to survey the existing literature of even geometric models of M87* (not to get into the borderline oxymoronic notion of a "most realistic" geometric model).  I recommend rewording; e.g.: "We present and apply a new geometric model for the M87* near-horizon image, which improves over previous models by incorporating a parameterized radial brightness profile and a component describing the photon ring predicted by GR."

-- changed to "We have constructed a new geometric model for the M87* near-horizon image, which improves over previous models by incorporating a parameterized radial brightness profile and a component describing the photon ring predicted by GR."

Page 7, near line 22, left column: "One possible explanation for the narrow rings in the geometric models is that these models lack the freedom to accommodate a reasonable falloff rate, and compromise by presenting a narrow ring at the peak brightness of the true ring."  I again don't understanding this expectation.  If the previous model parameterization only permitted a sharp radial falloff, but it was being applied to data containing a more gradual one, then shouldn't the "compromise" that the model makes involve finding a thicker-than-correct ring?  The behavior of the authors' new model -- which permits a more gradual falloff, and found a narrower ring thickness than the previous model specification -- seems to me like it corroborates this expectation.  To put it another way, if the authors want to drive the modeled ring thickness up, then my expectation would be that they should enforce an even sharper radial cutoff rather than permitting a more gradual one.

-- After pondering the referee's comments on this matter, we think it is hard to say whether the xs-ring model would make thicker or narrower rings.  This is a revision in our viewpoint, and we have revised the statements in the introduction (as described above). However, we think that the text here in the conclusion is sufficiently qualified ("one possible explanation...") to be consistent with our revised viewpoint, and we think it will provoke thought on the part of the reader.  As such, we have opted to keep it in this conclusion/outlook section.

Page 7, near line 23, left column: The use of the word "reasonable" here should be changed to make the sentence more specific and less derogatory (i.e., the current implication is that previous models were "unreasonable").  The word "gradual" or something similarly descriptive could be used instead.

-- This implied criticism was unintentional and we thank the referee for pointing it out.  We have changed the "reasonable" to "gradual".

==> second_referee_response.txt <==
We thank the referee for another helpful report.  Following his suggestions, we have moved the discussion of alternative photon ring detection methods to its own section 4.  We have also also modified the discussion as follows

(1) We have removed the unfair comparison of ndisk and the Broderick et al grid model, instead using a more neutral statement.

(2) We have removed the discussion of model validation.

(3) In light of the appearance of a new Broderick et al paper claiming a photon ring detection, we have significantly expanded the discussion and explained our alternative point of view.

We think that points (1) and (2) address the referee's remaining concerns.  If point (3) raises significant new concerns, we would appreciate hearing back quickly, as we feel that the appearance of the new Broderick et al paper merits a speedy published response.  
